High-Resolution Augmentation for Automatic Template-Based Matching of Human Models

We propose a new approach for 3D shape matching of deformable human shapes. Our approach is based on the joint adoption of three different tools: an intrinsic spectral matching pipeline, a morphable model, and an extrinsic details refinement. By operating in conjunction, these tools allow us to greatly improve the quality of the matching while at the same time resolving the key issues exhibited by each tool individually. In this paper we present an innovative High-Resolution Augmentation (HRA) strategy that enables highly accurate correspondence even in the presence of significant mesh resolution mismatch between the input shapes. This augmentation provides an effective workaround for the resolution limitations imposed by the adopted morphable model. The HRA in its global and localized versions represents a novel refinement strategy for surface subdivision methods. We demonstrate the accuracy of the proposed pipeline on multiple challenging benchmarks, and showcase its effectiveness in surface registration and texture transfer.

==> TODO.txt <==
A) Struttura:
Presentiamo una pipeline di registrazione con alta risoluzione.
Contributi:
1) Miglioramento della pipeline con nuovo raffinamento -> Giustificato da:
- qualità matching
- tempo computazione
- Funziona anche con SMIL
In particolare vogliamo sottolineare che FARM si basava sull'idea che due round favorissero l'isometria. Noi invece mostriamo che non è necessario.
Il boost migliorava mappe già buone.
2) registrazione di dettagli fini. Mostriamo sia dettagli sintetici (scritte sulle mesh) che texture 3D realistiche (cellulite, cicatrici).
Giustificato da:
- Risultati qualitativi non possibili con FARM
- Miglioramento del matching
Questo se possibile corredato anche con una strategia di raffinamento locale.

Take-Home-Message:
Tecniche di registrazione template-based possono essere rese robuste alle non-isometrie con raffinamenti state-of-the-art
Alta risoluzione non solo bella da vedere ma utile per il matching; l'estrinseco può essere spinto con poco sforze dove l'intriseco fallisce miseramente


B) Esperimenti\Figure 
1) Matching su FAUST => Mancano i metodi giusti
X) Matching su TOSCA (p2p) => FATTO
3) Figura di una corrispondenza migliorata col boost e con ZoomOut
4) Tabella tempi esecuzione
X) immagine di una registrazione di SMIL; comparison tra OLD e ZOOSR => FATTO
6) Immagine di una corrispondenza uomo grasso e bambino (comparison tra i metodi?)
X) immagine di confronto tra i tre metodi di suddivisione (BCS, Upsampling, Loop) => FATTO
8) Immagine di zoom sui dettagli di alta risoluzione.
9) raffinamento locale (?)
10) tabella FAUST challenge (?)
11) Texture transfer tra modelli
X) Immagine che mostra che facendo HR su mesh con pochi vertici non si rovina ==> FATTO

SUPMAT:
- Video di registrazione con HR (almeno 4 casi: Un Tosca, Un FAUST scan, un bambino e un ciccione)
- Texture transfer con texture diverse
- Registrazioni ad alta definizione (Vari FAUST scan ad esempio, TOSCA)

==> elenco.txt <==
8 pages excluding references

Motivazioni:


Contributi:
- High-resolution
- Superamento limiti di FARM
   - Piedi
   - Mani (?)
   - Efficienza
   - MM generico (bambini, S-SCAPE (?))
   - mesh bucate (???)


Esperimenti:
-Matching:
  * TOSCA(hr)
  * FAUST 
  * shrec19
  * FAUST challenge
  * se SMIL funziona si potrebbe provare KIDS(hr)  (TOPKIDS (hr) ???)

    competitors:
    - ZoomOut
    - FARM
    - PMF
    - BIM  
    - BCICP
    - RHM
    - ELASTIC (Danielle)

- Texture transfer

- registrazione 
    * shrec 19
    * alcune shape interessanti (bambini casi difficili di FARM)
    * dati-reali FAUST real ScaN, D-FAUST, IGodii
    * MANO real scans comparison with registration pipeline (se abbiamo mesh tappate ancora di piu)

Problemi teorici:
- corrispondenze SMIL vs KIDS
- mani corrispondeza con zoomout
- classificazione mano e palloncino con PCA (mano  aperta mano chiusa) oppure con autovalori (mano vs palloncino) 
ToDo List:
- figura dynamic FAUST bambino corrispondenza.
- curve comparison di matching.
- curve comparison di distanza punti superfici.

%%%% GENERAL IDEA %%%%%
We present a new matching pipeline based on a morphable model registration and an extrinsic optimization for the fitting of the template surface to the target data.
- intrinsic is not enough -> we add template 
- template per correggere il fatto che la conversione punto punto e fatta puntualmente mentre a noi interessa ottenere un buon match per tutta la superfice
- filtro passa basso eliminato dal raffinamento estrinseco 

* limite dell uso del template: la qualita' del match dipende  dalla risoluzione. Quindi noi proponiamo HR.

